Logically-consistent hypothesis testing in the hexagon of oppositions

Although logical consistency is desirable in scientific research, standard statistical hypothesis tests are typically logically inconsistent. In order to address this issue, previous work introduced agnostic hypothesis tests and proved that they can be logically consistent while retaining statistical optimality properties. This paper characterizes the credal modalities in agnostic hypothesis tests and uses the hexagon of oppositions to explain the logical relations between these modalities. Geometric solids that are composed of hexagons of oppositions illustrate the conditions for these modalities to be logically consistent. Prisms composed of hexagons of oppositions show how the credal modalities obtained from two agnostic tests vary according to their threshold values. Nested hexagons of oppositions summarize logical relations between the credal modalities in these tests and prove new relations.

==> spirals/bilatices.txt <==
\subsection*{Appendix: Bilatices} 

  Several formalisms for reasoning under uncertainty rely on
 ordered and lattice structures, 
 see references in Stern (2004). 
  In this section we recall the basic bilattice structure,
 and give an important example.
 Herein, the presentations in Alcantara et al. (2002) and 
 Arieli and Avron (1996), is followed. 

 Given two complete lattices, $\left< C, \leqc \right>$, and
 $\left< D, \leqd \right>$, the bilattice
 $B(C,D)$ %\\ $\left< C\times D, \leqk, \leqt \right>$
 has two orders,
 the knowledge order, $\leqk$,
 and the truth order, $\leqt$, given by:
 %
 \begin{eqnarray*}
 B(C,D) &=&  \left< C\times D, \leqk, \leqt \right> \\
 \left< c_1, d_1 \right> \leqk \left< c_2, d_2 \right>
 &\Leftrightarrow&
 c_1 \leqc c_2 \aand d_1 \leqd d_2 \\
 \left< c_1, d_1 \right> \leqt \left< c_2, d_2 \right>
 &\Leftrightarrow&
 c_1 \leqc c_2 \aand d_2 \leqd d_1
 \end{eqnarray*}
 %
 The standard interpretation is that $C$ provides the ``credibility''
  of a hypothesis (or statement) $H$,
 and $D$ provides the ``doubt'' of $H$.
   If $\left< c_1, d_1 \right> \leqk \left< c_2, d_2 \right>$,
 then we have more information (even if inconsistent) about
 situation 2 than  1. Analogously,  if
 $\left< c_1, d_1 \right> \leqt \left< c_2, d_2 \right>$,
 then we have more reason to trust (or believe)
 situation 2 than  1 (even if with less information).


 For each of the bilattice orders we define a 
 join and a meet operator, based on the join and the meet operators 
 of the single lattices orders. More precisely, 
 $\sqcupt$ and $\sqcapt$, 
 for the truth order, and 
 $\sqcupk$ and $\sqcapk$, 
 for the knowledge order, are defined by the folowing equations:
 %
 \[ %\begin{eqnarray*}
 \left< c_1, d_1 \right> \sqcupt \left< c_2, d_2 \right>
 \ = \
 \left< c_1 \sqcupc c_2 , d_1 \sqcapd d_2 \right> \ , 
 \] 
 \[ 
 \left< c_1, d_1 \right> \sqcapt \left< c_2, d_2 \right>
 \ = \
 \left< c_1 \sqcapc c_2 , d_1 \sqcupd d_2 \right> \ , 
 \]
 \[
 \left< c_1, d_1 \right> \sqcupk \left< c_2, d_2 \right>
   \ = \
 \left< c_1 \sqcupc c_2 , d_1 \sqcupd d_2 \right> \ , 
 \] 
 \[ 
 \left< c_1, d_1 \right> \sqcapk \left< c_2, d_2 \right>
 \ = \
 \left< c_1 \sqcapc c_2 , d_1 \sqcapd d_2 \right> \ . 
 \]

  Negation type operators are not an integral part of the basic
  bilattice structure. Ginsberg (1988) and Fitting (1989) require of
  possible ``negation'', $\neg$ and ``conflation'', $-$, operators to
  %mesh well
  be compatible with the bilattice orders,
  and to satisfy the double negation property: \\
  %
  $\mbox{Ng1:} \
   x \leqk y \Rightarrow \neg x \leqk \neg y$, \
  $\mbox{Ng2:} \
   x \leqt y \Rightarrow \neg y \leqt \neg x$, \
  $\mbox{Ng3:} \
   \neg \neg x = x$.  \\
  %
  $\mbox{Cf1:} \
   x \leqk y \Rightarrow -y \leqk -x$, \
  $\mbox{Cf2:}  \
   x \leqt y \Rightarrow -x \leqt -y$, \
  $\mbox{Cf3:} \
   - - x = x$.  \\
  %
   Hence, negation should reverse trust, but preserve knowledge,
  and conflation should reverse knowledge, but preserve trust.
   If the double negation property is not satisfied (Ng3 or Cf3)
  the operators are called weak (negation or conflation).

 The ``unit square'' bilattice,
 $\left< [0,1] \times [0,1], \leq, \leq \right>$
 has been routinely used to represent fuzzy or rough pertinence
 relations, logical probabilistic annotations, etc.
 For several examples see references in Stern (2004). 
  The lattice $\left< [0,1], \leq \right>$ is the standard unit
 interval, where the join and meet, $\sqcup$ and $\sqcap$ 
 coincide with the $\max$ and $\min$ operators.
  The standard negation and conflation operators are defined by
 $\neg \left< c, d \right> = \left< d, c \right>$ ,
 $ - \left< c, d \right> = \left< 1-c, 1-d \right>$.

   In the unit square bilattice the ``truth'', ``false'',
 ``inconsistency'' and ``indetermination'' extremes are
 $t$, $f$, $\top$, $\bot$,
 whose coordinates are given in Table 3.
  As a simple example, let region $R$ be the convex hull of the
 four vertices $n$, $s$, $e$ and $w$, given in Table 3.
  Points $kj$, $km$, $tj$ and $tm$ are the
 knowledge and truth join and meet, over $r\in R$.


 \begin{table}%[ht]
 \caption{Coordinates $\left< c, d \right>$ and
          $\left< \bt, \bi \right>$ for example A1. }
 \begin{center}
 {\scriptsize %\small 
 \begin{tabular}{|c||c|c|c|c||c|c|c|c||c|c|c|c|}
 \hline
   & $f$            & $\bot$         & $\top$         & $t$
   & $w$            & $n$            & $s$            & $e$
   & $tm$           & $km$           & $kj$           & $tj$  \\
 \hline \hline
  $c$
   & $0$            & $0$            & $1$            & $1$
   & $1/4$  & $1/2$  & $1/2$  & $3/4$
   & $1/4$  & $1/4$  & $3/4$  & $3/4$  \\
 \hline
  $d$
   & $1$            & $0$            & $1$            & $0$
   & $1/2$  & $3/4$  & $1/4$  & $1/2$
   & $3/4$  & $1/4$  & $3/4$  & $1/4$  \\
 \hline
  $\bt$
   & $-1$           & $0$            & $0$            & $1$
   & $-1/4$ & $-1/4$ & $1/4$  & $1/4$
   & $-1/2$ & $0$            & $0$            & $1/2$  \\
 \hline
  $\bi$
   & $0$            & $-1$           & $1$            & $0$
   & $-1/4$ & $1/4$  & $-1/4$ & $1/4$
   & $0$            & $-1/2$ & $1/2$  & $0$  \\
 \hline
 \end{tabular}
 }%\small  
 \end{center}
 \end{table}

  In the unit square bilattice, the degree of trust and degree of 
inconsistency for a point $x=\left< c,d \right>$ are given by a 
convenient linear reparameterization of 
 $[0,1]^2$, to $[-1,+1]^2$  defined by
 \[
  \bt \left (\left< c,d \right> \right) = c-d     \ , \ \
  \bi \left (\left< c,d \right> \right) = c+d-1  \ .
 \]
  Figure 5 shows the points in Table 1 in the unit square bilattice, 
 also using the trust-inconsistency reparameterization. 


%%%%%figure5
%\begin{figure}%[hbt]
 \centerline{\includegraphics*[height=2.0in, width=5.0in, 
   angle=0]{fig3.pdf}}
 %\centerline{\includegraphics*[height=5.5in, width=2.5in, 
 %                              angle=90]{fig3.pdf}}
 \centerline{Figure 5. Points in Table 3, using $(c,d)$ and $(\bt,\bi)$ coordinates}
%\end{figure}

\subsubsection*{Sobrou} 


*********************
%  
   \[  
      \ \   
     \begin{array}{ll}
     \sh = \sup\nolimits_{\theta \in \Theta}  s(\theta) \ , \ & 
     \th = \arg \max\nolimits_{\theta \in \Theta}  s(\theta) \ ; \ \\       
     s^* = \sup\nolimits_{\theta \in H}  s(\theta) \ , \ &  
     \theta^* =  \arg \max\nolimits_{\theta \in H}  s(\theta) \ ; \ \\    
		 s^\dagger = \sup\nolimits_{\theta \in \bH}  s(\theta) \ , \ &  
     \theta^\dagger =  \arg \max\nolimits_{\theta \in \bH}  s(\theta) \ . \\ 
     \end{array} 
   \] 


The {\it possibilistic modal operators} 
$\square$ and $\Diamond$  
are directly defined by a {\it possibilistic} measure 
on the statistical model.   
Moreover, these possibilistic modal operators are a direct 
generalization of the corresponding dichotomic  possibilistic 
operators (accept / reject) defined by the FBST.  
For a detailed analysis of the aforementioned pobabilistic 
measures, see Borges and Stern (2007),  
Stern and Pereira (2014) and Esteves, Izbicki, Stern and 
Stern (2016). 

In contrast, let us consider standard statistical 
{\it probabilistic modal operators}  of acceptance, 
that we represent by the $\sqp$ operator. 
 Such an operator is directly defined by the {\it posterior} 
and {\it prior} probability measures of the statistical model, 
$p(\theta)$ and $g(\theta)$.  
 For example, for a non-sharp hypothesis $H_1$,  
and given a fixed alternative hypothesis $H_2$,     
see Stern and Pereira (2014), 
$\sqp H_1$ my be interpreted as a sufficiently 
high Bayes Factor: 
\[   B_{1,2} = 
     \frac{\Pr(X \g H_1)}{\Pr(X \g H_2)} = 
		\frac{\int_{H_1} p(X \g H_1, \theta_1) \ g_1(\theta_1 \g H_1) \ d\theta_1}  
            {\int_{H_2} p(X \g H_2, \theta_2) \ g_2(\theta_2 \g H_2) \ d\theta_2}  
 \] 



  Para-Consistent means hybrid, that is, working at once with two distinct 
types of modality, types based on distinct measures and constructions.  
 For example, in the context of the (invariant) FBST for sharp hypotheses, 
see Borges and Stern (2007) and Pereira et al. (2008), 
one would have:  	
 

\noindent 
- $\sqp H$: High Bayes Factor for $H$,  a value   
    based on the {\it posterior} and {\it prior} probability measures 
		of the statistical model; \\   	 
- $\Diamond H$: High epistemic value ($e$-value) of $H$,  
    a value based on a posterior {\it possibility} measure 
		of the statistical model that, in turn is based on the model's 
		{\it posterior} measure and {\it reference} density; \\ 	
- $\dlm H = \sqp H \vee \lnot \Diamond H$: 
    para-contingency, contingency for hybrid-type modal operators; \\ 
-  $\nbm H = \Diamond H \wedge \lnot \sqp H$: 
    para-non-contingency, non-contingency for hybrid-type modal operators; 			

U: Para-Contigency. 
As should be expected, Para-Contigency collapses: 
In a statistical model, it {\it can} be the case that 
$A \wedge E$ hold! 
ex: We can have $A=$  
Bayes factor strong support for a sharp hypothesis via 
Jeffreys's procedure and Lindley's paradox;  
{\em and}, at the same time, have $E=$  
Small $e$-value for an scientifically unsound sharp hypothesis. 

Y: Para-Non-Contigency. 
Para-Non-Contigency solves the most important epistemological 
problems of all times! 
 It is the key to Objective Cognitive-Constructivism, 
 providing Statistical support for Eigen-Solutions. 

Not only region based agnostic testing schemes (in particular GFBST) satisfy all these properties, but they are also the only ones to satisfy them (Esteves et al., 2016). 

   
Figure \ref{fig::monot}-\ref{fig::invertibility} illustrate some of these properties.

*********************

\subsection*{Bilattices and Statistical Tests} 

Translation keys to read the text on para-consistency 
and bilattice structures, and to position a statistical test 
as a point in the {\it unit square bilattice}:  

True value of the (vector) parameter: $\theta_0$. \\ 
$1- \beta$ =  Power = Pr( reject $H$ if $\theta \notin H$  );  \\  
$\beta$ = Pr( type II error = false negative ); \\ 
$\alpha$ = Significance level =   
 Pr( type I error = reject $H$ if $\theta \in H$ ). \\  				
All testes dynamically calibrated to achieve a 
fixed $\alpha / \beta$ proportion, say 1. 

Unit square bilattice coordinates: \\   
$c$ - Credibility = $\Pr(\Diamond H)$:  
= Pr( FBST non-rejection of \ $H$ ). \\ 
$d$ - Doubt = $\Pr(\lnot \sqp H)$:  
= Pr( BF-test non-acceptance of \ $H$ ).  
				
				
Possible behavior of $p=< c(n), d(n) >$, as $n \rightarrow \infty$, \\   

\noindent  
(1) For regular (smooth) reference, and prior densities,  \\  		
 If $\theta_0$ is an {\it interior point} of $H / \bH$, then, as  $n \rightarrow \infty$,  \\ 
$p=< c(n), d(n) > \rightarrow t=<1,0> /  f=<0,1>$, \\ 
at the standard (fully consistent) true/false corners;  \\ 

\noindent 
(2) Under the conditions of Lindley's paradox, that is, \\ 
If $\theta_0 \notin H$, $H$ sharp with improper $p_0(H)>0$, 
then, as  $n \rightarrow \infty$,  \\ 
 $p=< c(n), d(n) > \rightarrow \bot=<0,0>$, the indetermination corner at the \\ 
``bottom'' of the bilattice structure, corresponding to vertex \\  
U: $\dlm H = \sqp H \vee \lnot \Diamond H$ of the hybrid hexagon,     
the para-contingency \\ 
condition allowing the {\bf Paradox} of Necessity - $\wedge$ - Impossibility. \\   
 
\noindent  
(3) For regular (smooth) reference, and prior densities, an {\it sharp} $H$, \\ 
If  $\theta_0 \in H$,  then, as  $n \rightarrow \infty$, \\ 
$c(n) \rightarrow 1$ while a zero-measure $H$ implies $d=1$; \\ 
Hence, $p\rightarrow \top$, the inconsistency corner at the \\ 
``top'' of the bilattice structure, corresponding to vertex \\ 
Y: $\nbm  H = \Diamond H \wedge \lnot \sqp H$ of the hybrid hexagon,  
the para-non-contingency condition, allowing the {\bf Miracle} 
of non-Acceptance $\wedge$ Possibility.  \\ 

\mbox{} 

-- Yes Sir; Above is the formal definition of Miracle! -- \\ 
Miracles are ``no doubt'' astounding (puns intended) \\ 
but why do we perceive such miracles as ``incredible''? \\ 
Because of the double interpretation of $d$: \\ 
Interp1: $d$ = Doubt, a concept related to Probability; \\
Interrp2: $1-d$ = Precision, a concept related to Measure. \\  
Using Good statistical methods, we can investigate, 
evaluate, test and verify a very special kind of miracle, 
namely, the fundamental equations of mathematical Physics, 
Chemistry and other exact sciences.  
This allows learning processes for laws of science, 
the reward of the just.   
 
Jeffreys' priors, Bernardo's priors, and other ad-hoc priors 
are specifically designed to artificially manipulate  
statistical model's probability (prior and posterior) measures. 
However, in so doing, such ad-hoc priors also break the 
natural relation between measure and and the all important 
concept of information geometry, see 
Amari et al. (1987) and Amari (2007a,b).  
Hence, statistical methods using such ad-hoc devices 
are intrinsically Bad. 
Not surprisingly, the use of bad statistical methods generate 
paradoxes, the punishment of the wicked. 

==> spirals/references.txt <==
\section*{References} 

\begin{small} 

\renewcommand{\baselinestretch}{0.7}
\parskip 0.09cm

 \rr J. Alcantara, C.V. Damasio, L.M. Pereira (2002).
 Paraconsistent Logic Programs.  
 %WoPaLo-2002. 1st Workshop on Paraconsistent Logic. Trento, Italy. 
 JELIA-02. 8th European Conference on Logics in Artificial Intelligence. 
 {\it Lecture Notes in Computer Science,} 2424, 345--356. 

 %\bibitem{Arieli00} 
 %O.Arieli, A.Avron (2000).
 %Logical Bilattices and Inconsistent Data.

\rr S.I. Amari, O.E.Barndorff-Nielsen, R.E.Kass, S.L.Lauritzen, 
 C.R.Rao (1987). {\it Differential Geometry in Statistical
 Inference.}  IMS Lecture Notes Monograph, v.10. 
 Inst. Math. Statist., Hayward, CA. 

\rr  S.I. Amari (2007a). {\it Methods of Information Geometry.} 
 American Mathematical Society. 

\rr S.I. Amari (2007b) Information Geometry of MaxEnt Principle. 
Conference presented as the 27th International Workshop on 
Bayesian Inference and Maximum Entropy Methods in Science 
and Engineering, July 8-13, Saratoga Springs, NY.  

 \rr O. Arieli, A. Avron (1996).
 Reasoning with Logical Bilattices.
 {\it Journal of Logic, Language and Information}, 5, 25--63.

\rr J.Y. B\'{e}ziau (2003).New Light on the Square of Opposition 
and its Nameless Corner. {\it Logical Investigation}, 10, 218-232.

\rr J.Y. B\'{e}ziau (2005). Paraconsistent Logic from a Modal 
Viewpoint. {\it Journal of Applied Logic}, 3, 7-14.


 \rr J.Y. B\'{e}ziau (2012).  The Power of the Hexagon. 
 {\it Logica Universalis}, 6, 1-43.  

 \rr J.Y. B\'{e}ziau (2013).  The Metalogical Hexagon of Opposition. 
     {\it Argumentos},  5, 111-122. 

\rr J.Y. B\'{e}ziau (2015). Opposition and order.  In J.Y.B\'{e}ziau, 
 K.Gan-Krzywoszynska (2015). {\it New Dimensions of the Square 
 of Opposition}. Munich: Philosophia Verlag.  

\rr  W. Borges, J. M. Stern (2007). The Rules of Logic Composition 
for the Bayesian Epistemic $e$-values.
{\it Logic Journal of the IGPL}, 15, 401-420.
   
\rr W. Carnielli, C. Pizzi  (2008). {\it Modalities and Multimodalities}. 
Heidelberg: Springer. 

\rr N. Copernicus (1543, 1952). {\it On the Revolutions of the Celestial Spheres}. Great Books of the Western World, v.16 -- Ptolemy, Copernicus, Kepler. Univ.of Chicago. 
  
\rr L. Demey, H. Smessaert (2016). Metalogical Decorations of 
Logical diagrams. {\it Logica Universalis}, 10, 2, 233-292. 
   
\rr  D. Dudois, H. Prade (1982). On Several Representations of an 
Uncertain Body of Evidence. pp. 167-181 in M. M. Gupta, E. Sanchez 
(1982). {\it Fuzzy Information and Decision Processes}. North-Holland.  

\rr D. Dudois, H. Prade (2012). From Blanch\'{e}'s Hexagonal 
Organization of Concepts to Formal Concept Analysis and 
Possibility Theory. {\it Logica Universalis}, 6, 149-169. 

\rr L.G. Esteves, R. Izbicki, J.M. Stern, R.B. Stern (2016). 
The Logical Consistency of Simultaneous Agnostic Hypothesis 
Tests. Submitted. 

 \rr M. Fitting (1988). Logic Programming on a Topological Bilattice.
 {\it Fundamentae Informaticae}, 11, 209--218.

 \rr M. Fitting (1989).
 Bilattices and the Theory of Truth. 
 {\it J. Philosophical Logic}, 18, 225--256. 

\rr P. Gallais, V. Pollina (1974). Hegaxonal and Spiral Structure 
in Medieval Narrative {\it Yale French Studies}, 51, 115-132. 

\rr P. Gallais (1975). L'hexagone Logique et le Roman M\'{e}di\'{e}val. 
 {\it Cahiers de Civilisation M\'{e}di\'{e}vale}, 69, 1-14. 

\rr  M.L. Ginsberg (1988). Multivalued Logics: 
 A Uniform Approach to Reasoning in Artificial Intelligence.
 {\it Computat. Intelligence}, 4, 265--316.

\rr F. W. Hodge (1924). {\it 38th Annual Report of the Bureau of 
American Ethnology}. Washington: Smithsonian Institution.  
 Fig. 119 at p.325: Diagram of hexagon base spiral weft 
 waikarapa basket of the Makusi indians. 

\rr R. Izbicki, L.G. Esteves (2015). Logical Consistency in 
Simultaneous Statistical Test Procedures. 
{\it Logic Journal of IGPL}, 23, 5, 732-758. 

\rr J. Kepler (1609, 1992). {\it New Astronomy}, transl. W.H. Donahue. Cambridge Univ Press.

\rr J. Kepler (1604, 2000). {\it Optics}, transl. W.H.Donahue. Santa Fe, NM: Green Lion Press. 

\rr B. Larvor (2009). Three is a Magic Number. 
{\it The Philosophers' Magazine}, 44, 83-88. 
% DOI: 10.5840/tpm200944116  

\rr H.A. Lorentz, A. Einstein, H. Minkowski, H. Weyl (1923). 
{\it The Principle of Relativity: A Collection of Original Memoirs 
on the Special and General Theory of Relativity}. London: Methuen. 

\rr F. Maki (2014). Hexagonal staircase at Aga Khan 
 Museum (architect). Toronto, Canada.  

\rr P. Murinov\'{a}, V. Nov\'{a}k (2016). 
Syllogisms and 5-Square of Opposition with 
Intermediate Quantifiers in Fuzzy Natural Logic. 
{\it Logica Universalis}, 10, 2, 339-357. 

\rr A. Pais (1982). {\it Subtle Is the Lord: The Science and the 
Life of Albert Einstein}. NY: Oxford Univ. Press. 


\rr C.A.B. Pereira, J.M. Stern (1999). Evidence and Credibility: 
Full Bayesian Significance Test for Precise Hypotheses. 
{\it Entropy}, 1, 4, 99-110.    

\rr C.A.B. Pereira, J.M. Stern, S. Wechsler (2008). 
  Can a Signicance Test be Genuinely Bayesian? 
	{\it Bayesian Analysis}, 3, 79-100.

\rr C. Ptolemy (c.150 AD, 1952). {\it Almagest}. Great Books 
of the Western World, v.16 -- Ptolemy, Copernicus, Kepler.  
Univ.of Chicago. 


\rr G.M.da Silva, L.G. Esteves, V. Fossaluza, R. Izbicki, S. Wechsler 
(2015). A Bayesian Decision-Theoretic Approach to Logically-Consistent 
Hypothesis Testing. {\it Entropy}, 17, 10, 6534-6559. 
   
\rr H. Smessaert	(2012). Boolean Differences between Two 
 Hexagonal Extensions of the Logical Square of Oppositions. 
 {\it Lecture Notes in Artificial Intelligence}, 
 LNAI 7352, 21, 193-199. 

\rr D.J. Solla-Price (1974). Gears from the Greeks. 
The Antikythera Mechanism: A Calendar Computer from 
ca. 80 B.C. {\it Transactions of the American 
Philosophical Society}, New Series 64, 7, 1–70. 

\rr J.M.Stern (2003). Significance Tests, Belief Calculi, and Burden of 
Proof in Legal and Scientific Discourse. Laptec-2003, 
{\it Frontiers in Artificial Intelligence and its Applications}, 101, 139-147.

\rr  J.M. Stern (2004). Paraconsistent Sensitivity Analysis for 
Bayesian Significance Tests. SBIA'04, {\it Lecture Notes Artificial 
7Intelligence}, 3171, 134-143.

\rr J.M. Stern (2011). Constructive Verification, Empirical Induction, 
and Falibilist Deduction: A Threefold Contrast. 
{\it Information}, 2, 635-650

\rr J.M. Stern (2014).  Jacob's Ladder and Scientific Ontologies. 
 {\it Cybernetics \& Human Knowing}, 21, 3, 9-43. 

\rr J.M. Stern, C.A.B. Pereira (2014). Bayesian Epistemic Values: 
Focus on Surprise, Measure Probability! 
{\it Logic Journal of the IGPL}, 22, 236-254.

\rr J.M. Stern (1983). {\it Aspectos Geom\'{e}tricos da Relatividade Geral}. 
M.Sci. Thesis, Institute of Physics, University of S\~{a}o Paulo. 

Historical origin of letters in the square (weird): \ \   
O: $\delta o \upsilon \lambda o \upsilon \mu \epsilon \nu \alpha \iota$ 
Purpurea = of color purple;  Purpro = make it beautiful; \ \  
$\iota \lambda \iota \alpha \delta \epsilon \varsigma$ 
Iliace = voc.m. iliacus, colicky; \ \  
$\pi \alpha \rho \nu \alpha \sigma \iota \upsilon$ 
Amabimus = fut. Amo,  I love; \ \    
$\epsilon \kappa \tau \rho \epsilon \chi o \upsilon \sigma \iota$ 
Edentuli = no tooth.  

\end{small}


==> spirals/spirals.txt <==
\subsection*{Hexagonal Spirals and Evolution of Theories}
Blanch\'{e} (1966) and Gallais \& Pollina (1974) explore 
the hexagon of oppositions beyond static logical relations. 
These authors explore the possibility of having dynamics 
generated by evolving relations, dynamics that 
Gallais \& Pollina represent by hexagon based spirals.   


In Stern (2014) we investigate the evolution of scientific 
theories and ontologies, and several tensions in this 
evolutive process that could be represented by opposition 
diagrams. Furthermore, we represent the resulting evolutive 
processes by the same geometrical form used by 
Gallais \& Pollina (1974), namely, spiral lines or helical curves.  
  In future research, we would like to explore the compatibility 
and possible synergy between these two approaches. 

\mbox{} 

%\centerline{ 
%  \tikz[baseline=(a.south)]\node[xscale=-1,inner sep=0,outer sep=0](a){
%   \includegraphics[height=3.8cm]{hexagsw.pdf} };  
%	\includegraphics[height=4cm]{Ethno7.jpg} 
%	\includegraphics[height=3.8cm]{hexagsw.pdf} 
%	} \\ 
\centerline{ 
  \includegraphics[height=3.4cm]{Ethno7.jpg} \mbox{} 
	%\includegraphics[height=3.4cm, width=4.2cm,  
   % trim=0mm 5mm 0mm 0mm, clip]{hexast4.jpg} %4,9  
   \includegraphics[height=3.6cm,  width=3.7cm,]{hexaSp17.jpg} \mbox{} \ 
	 \includegraphics[height=3.4cm,  width=4.5cm,  angle=0.2, 
    %trim=0mm 18mm 0mm 10mm, clip]{hexast0.jpg}  %%trim=l b r t    
		trim=0mm 0mm 5mm 0mm, clip]{hexast0.jpg}  %%trim=l b r t    
	} %centerline 	
 \centerline{Figure 6. Hexagon based spirals: 
 Weft diagram from  Makusi indians, } 
 \centerline{Pierre Gallais' evolution diagram,  
 helical stairs by Fumihiko Maki}  


Gallais' (1974, 1975) general model for  development  
of narratives can be adapted from its original context of 
application to analyze the development of scientific theories. 
Gallais' model is based on the {\it hexagonal-spiral} analogy, 
that combines a cyclical and an expansive movement. 
The cyclical movement  circulates clockwise around the  
vertices of Blanch\'{e}s' hexagon of oppositions, 
while the expansive movement adds a centrifugal 
component. The combination of the cyclical and the 
expansive movements generates an hexagonal spiral, 
see Figure 6, representing a process of development,  
unwinding or {\it d\'{e}roulement}. 

In Gallais' original context of application, 
the hexagon displays concepts that are useful 
to analyze the development and narrative structure 
of  folk lores or traditional medieval tales. 
  The following examples  are variations of 
such hexagonal patterns, as used by 
Blanch\'{e} (1966) and Gallais (1974, 1975):   

 
\noindent  
\begin{tabular}{lcr}
$\nearrow$ A: Necessity &  
$\rightarrow$ U: Contingency $\rightarrow$ & 
E: Impossibility  $\searrow$ \\ 
$\nwarrow$ I: Possibility  & 
$\leftarrow$ Y: Non-Contingency $\leftarrow$  & 
 O: Non-Necessity $\swarrow$ 
\end{tabular} 

\noindent  
\begin{tabular}{lcr} 
$\nearrow$ A: Established & 
$\rightarrow$ U: Decided $\rightarrow$ & 
E: Excluded $\searrow$ \\ 
$\nwarrow$ I: Plausible &   
$\leftarrow$ Y: Undecided $\leftarrow$ & 
O: Contestable  $\swarrow$  
\end{tabular}  

\noindent 
\begin{tabular}{lcr} 
$\nearrow$ A: Mandatory &  
$\rightarrow$ U: Ordained $\rightarrow$ &  
E: Forbidden $\searrow$ \\ 
$\nwarrow$ I: Permitted  & 
$\leftarrow$ Y: Indifferent  $\leftarrow$ & 
O: Optional   $\swarrow$  
\end{tabular} 


In the context of development of scientific theories, 
the hexagonal spiral could proceed according to 
a general pattern suggested in the sequel.    
 % 
Starting at (A), a well established theory 
with well defined laws is put in question (U) 
vis-\`{a}-vis an alternative class of models that, 
at this point, may stll be somewhat vague or imprecise.   
At (E), the old laws are rejected or falsified  
by new information made available, and the alternative  
class of models is taken into serious consideration (O). 
At (Y), a specific form of the new model is selected, 
so that, at (I), fine details of the selected model can be adjusted, its constants calibrated, and the final model tested and corroborated.  
Finally, the new model is fully developed and integrated 
into a new standard theory and Weltanschauung (A').  
 Next, two simple illustrative examples are presented:  


 Kepler's revolution starts, at point (A), from Ptolemaic and Copernical Astronomy, where circular orbits can  be combined in a system of epicycles. The epicyclic system was then a well established theory, providing a coherent and unified view of celestial motions as well as efficient calculations methods, and also allowing the construction of practical astronomical and navigation tools like the Antikythera mechanism, see 
Ptolemy (150), Copernicus (1543) and Solla-Price (1974). 
 However at point (U) Kepler is unable to fit the high precision measurements of Mars' orbit taken by Tycho Brahe (1546--1601), leading him to question the accuracy of models based on circular orbits vis-a-vis alternative more general models. At points (E) and (O), Kepler reaches the conclusion that the circular form is indeed inapropriate, being necessary to assume a more general ``oval'' form. 
 At point (Y) Kepler has his Eureka moment, finding an oval form that seems to exactly fit his needs, namely, the elliptic form. At point (I) Kepler proposes a new theoretical model, based on elliptic orbits and his now celebrated three laws of motion, see Kepler (1604, 1609). Finally, Kepler's theory becomes the new standard (or, at least, a well accepted) theory (A') until the next revolution of Newtonian mechanics.  
      
\noindent 
\begin{tabular}{lcr}  
$\uparrow$ \ A: Ptolemaic orbits & 
$\rightarrow$ U: Circle or Oval  $\rightarrow$  & 
E: Not-Circular $\searrow$ \\ 
$\nwarrow$ I: Kepler's laws \mbox{} $\leftarrow$  & 
  Y: Elliptic orbits  $\leftarrow$  & 
O: Oval orbits \mbox{} $\swarrow$  
\end{tabular}  

\noindent 
\begin{tabular}{lcr}  
$\uparrow$ \ A: Vortex forces $\rightarrow$ & 
 U: Angular/Radial $\rightarrow$   & 
E: Radial\,accelerat.\! $\searrow$ \\ 
$\nwarrow$ I: Newton's laws   & 
 $\leftarrow$ Y: Inverse-square  $\leftarrow$  & 
O: Attraction force  $\swarrow$  
\end{tabular}  

\noindent 
\begin{tabular}{lcr}  
$\uparrow$ \ A: Newton+Maxwell $\rightarrow$ & 
 U: Galileo/Lorentz $\rightarrow$   & 
E: Not\;Galileo \mbox{} $\searrow$ \\ 
$\nwarrow$ I: Special\;Relativity $\leftarrow$  & 
  Y: Minkowsi\;Geom.$\leftarrow$    & %  
O: Loretz\;Group  $\swarrow$  
\end{tabular} 

\noindent 
\begin{tabular}{lcr}  
$\uparrow$ \ A: Lorentzian\;Geom.$\rightarrow$ & 
 U: Homogen.Metric? $\rightarrow$   & 
E: Heterogen. \mbox{} $\searrow$ \\ 
$\nwarrow$ I: General\;Relatvty $\leftarrow$  & 
  Y: Eintstein's\;Eqns. $\leftarrow$   &   
  O:  Gravity\;link $\swarrow$  
\end{tabular} 

 

 Newton's revolution starts, at point (A), from the then accepted 
Keplerian system of elliptical orbits explained by vortex-like forces. 
 However, at point (U), Newton seeks a better explanation of the 
angular and radial components of a planet's velocity changes. 
 At points (E) and (O), Newton reaches the conclusion that the 
vortex model is inadequate, and that the change in orbital 
velocity is always a centripetal acceleration that, in turn, 
is due to an attractive force. 
 At point (Y) Newton determines the exact form of this attractive 
force, namely: It is a gravitational force between two bodies proportional 
to their masses and inversely proportional to their square distance. 
 At point (I) Newton proposes a new theoretical model, based on 
his now celebrated three laws of motion. 
 At the ent of this cycle, Newtonian mechanics becomes the new standard 
theory (A') until the next revolution of Einstein's relativistic mechanics.  

The hexagonal spiral turn or flight of stairs representing the 
development of special relativity is in fact a condensed representation of a series of successive achievements by, among others, 
Albert Michelson, Edward Morley, Hendrik Lorentz, Henri Poincar\'{e}, 
Albert Einstein, Max Planck and Hermann Minkowski.  
 The detailed analysis of this process, that took place from the end 
of the XIX to the beginning of the XX century, within the theoretical 
framework presented in this paper has to wait future publications; 
English translations of some key articles of this period are 
provided in Lorentz et al. (1923). 
 Finally, the last of the four turns in this hexagonal spiral 
represents the development of General Relativity, 
see Pais (1982) and Stern (1983). 
  

Guldberg and Waage  revolution going from 
simple (total) substitution rules for chemical reactions 
to chemical equilibrium in reversible reaction networks, 
see Stern (2014).   

\noindent 
\begin{tabular}{lcr}   
$\uparrow$ \ A: Geoffroy's rules &  
$\rightarrow$ U: Ordinal/ Numeric $\rightarrow$ & 
E: Not-Ordinal  $\searrow$ \\ 
$\nwarrow$ I: Morveau's rules &  
 $\leftarrow$  Y: Linear structure $\leftarrow$   & 
 O: Discrete num.  $\swarrow$  
\end{tabular}  
   
\noindent 
\begin{tabular}{lcr}   
$\uparrow$ \ A: Substitution rules &  
$\rightarrow$ U: Total or Partial $\rightarrow$ & 
E: Not-Total  $\searrow$ \\ 
$\nwarrow$ I: Mass-Action laws $\leftarrow$ &  
 Y: Parts in Equilibrium    & 
$\leftarrow$ O: Partial  \mbox{}  $\swarrow$  
\end{tabular} 
